Revealing the Chemical Structure of the Magellanic Clouds with APOGEE. III. Abundance Gradients of the Small Magellanic Cloud

We determine radial- and age-abundance gradients of the Small Magellanic Cloud (SMC) using spectra of 2,062 red giant branch (RGB) field stars observed by SDSS-IV / APOGEE-2S. With coverage out to $\sim$9 kpc in the SMC, these data taken with the high resolution ($R \sim 22,500$) APOGEE $H$-band spectrograph afford the opportunity to measure extensive radial gradients for as many as 24 abundance ratios. The SMC is found to have an overall metallicity gradient of $-$0.0546 $\pm$ 0.0043 dex/kpc. Ages are calculated for every star to explore the evolution of the different abundance gradients. As a function of age, many of the gradients show a feature 3.66--5.58 Gyr ago, which is especially prominent in the [X/H] gradients. Initially many gradients flatten until about $\sim$5.58 Gyr ago, but then steepen in more recent times. We previously detected similar evolutionary patterns in the Large Magellanic Cloud (LMC) which are attributed to a recent interaction between the LMC and SMC. It is inferred that the feature in the SMC gradients was caused by the same interaction. The age-[X/Fe] trends, which track average [X/Fe] over time, are flat, demonstrating a slow enrichment history for the SMC. When comparing the SMC gradients to the LMC and MW, normalized to disk scale length ($R_\text{d}$), the [X/Fe] and [X/Mg] gradients are similar, but there is a dichotomy between the dwarfs and the Milky Way (MW) for the [X/H] gradients. The median MW [X/H] gradient around $-$0.125 dex/$R_\text{d}$ whilst the Clouds have gradients of about $-$0.075 dex/$R_\text{d}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
